ZooBuilder: 2D and 3D Pose Estimation for Quadrupeds Using Synthetic Data

This work introduces a novel strategy for generating synthetic training data for 2D and 3D pose estimation of animals using keyframe animations. With the objective to automate the process of creating animations for wildlife, we train several 2D and 3D pose estimation models with synthetic data, and put in place an end-to-end pipeline called ZooBuilder. The pipeline takes as input a video of an animal in the wild, and generates the corresponding 2D and 3D coordinates for each joint of the animal's skeleton. With this approach, we produce motion capture data that can be used to create animations for wildlife.

==> speech.txt <==
1 Title: 
ZooBuilder: 2D and 3D Pose Estimation for Quadrupeds Using Synthetic Data
In this work, we present a workflow to generate synthetic data of animals from on existing keyframe animations to train  2D and 3D pose estimations models for quadrupeds.

2 and 3 (keyframe animation and camera setup)
Given a keyframe animation of a Cougar, we create a set of 12 virtual cameras around it. 

4 Data collection
From each camera, we extract the 3D world coordinates of the camera and its focal point, its projection matrix, alongside the 3D world coordinates of a set of 37 joints.


4 Data collection
From each camera, we extract the following camera and skeleton data.
[Pause]

5 Training data  generation
We process the data extracted to generate the 3D view coordinates and the 2D image coordinates of the joints together with their corresponding images on which we apply some random backgrounds.

6 ZooBuilder Pipeline Overview:
We use these synthetic data to retrain 2D and 3D pose deep learning models that were originally designed for humans. The models are integrated into an end-to-end pipeline, named ZooBuilder, that takes as input a video of a Cougar and output the corresponding 3D animation.

7 Results
Here are some results generated with ZooBuilder on some videos from the wild.

